Modelling User Preferences using Word Embeddings for Context-Aware Venue Recommendation

Venue recommendation aims to assist users by making personalised suggestions of venues to visit, building upon data available from location-based social networks (LBSNs) such as Foursquare. A particular challenge for this task is context-aware venue recommendation (CAVR), which additionally takes the surrounding context of the user (e.g. the user's location and the time of day) into account in order to provide more relevant venue suggestions. To address the challenges of CAVR, we describe two approaches that exploit word embedding techniques to infer the vector-space representations of venues, users' existing preferences, and users' contextual preferences. Our evaluation upon the test collection of the TREC 2015 Contextual Suggestion track demonstrates that we can significantly enhance the effectiveness of a state-of-the-art venue recommendation approach, as well as produce context-aware recommendations that are at least as effective as the top TREC 2015 systems.

==> ablateExp.dat <==
Num p5	mrr
UV\_pos  -2.2	2.3
UV\_neg  -1.3	-0.7
CV\_duration	-1.6	 0.9
CV\_season  -1.4	2.3
CV\_group  -1.4	2.1
CV\_type  -1.9	-0.8
GV~(gender) -0.5	0.9
a	1.0	-0.9


==> test.dat <==
Num Min Moy Max
R1  25.66   33  39.66
R2  40.2    48.16   56.66
R3  67.5    82  98.33
R4  104.83  125 141.5
R5  141  164    189.5
R6  211  236    259.66
R7  219  247    279.14
R8  316.75  355 392
R9  283.66  326 362.75
R10 427.5   471 513.42

==> todo.txt <==
 - submit

 - Download .tex files and run /local/trmaster/bin/duplicates, and ispell -Done
 
 - Check v_i and u_j NOT v_j - done
 
 - check that research questions are concluded - done.
 
 - explain why we add gender
 
 TEXT: just put here.

To demonstrate that our proposed approach (Section 4.2) is extensible to encapsulate another dimension of user's preference, we model gender-venue preference (recently introduced by TREC 2015) using the approach described in Section 4.2. 

TODO: lexical regularities?

TODO:

Naming Ours ->proposed?
